Radio activity of supermassive black holes with extremely high accretion rates

Radio emission from the high- and super-Eddington accreting active galactic nuclei (AGNs) has various origins: a persistent jet, the magnetized corona and the wind-like outflows. It is now still unclear which is the leading mechanism responsible for the observed radio emission and how the radio emission is related to other characteristic parameters such as the Eddington ratio and black hole mass. In this paper, we present the 5 GHz Very Large Array (VLA) observational results of a sample of 25 extremely high Eddington accreting supermassive black holes (EESBHs, the Eddington ratio close to or above one) from narrow-line Seyfert 1 galaxies, among which 22 sources are detected. Most of EESBHs show a compact radio structure from a few hundred parsecs to one-kiloparsec scale. We estimated the lowest star formation rate surface density required for producing the observed radio emission, and found it is higher than the largest value previously detected in circumnuclear starburst galaxies, implying that the radio emission is from the AGN activity. Along with a comparison sample, we find an overall inverse radio loudness and Eddington ratio correlation ranging from sub- to super-Eddington ratios. The high-Eddington and mildly super-Eddington AGNs (-0.5<log lambda_Edd<0.6) have a radio to X-ray luminosity ratio L_R/L_X~10^-5 to 10^-4 and a steep radio spectrum, supporting that the radio emission is from transient ejecta (outflows) of corona, however, the jet contribution cannot be fully ruled out. Our highly super-Eddington sources (log lambda_Edd>~0.6) have a flatter radio spectrum, along with its low radio luminosity: L_R/L_X~10^-5, their radio emission is likely dominated by a magnetized corona, and a radiation pressure caused jet is also proposed in this paper.

==> SEAMBH.dat <==
# [10]-[14] Wang+13
# [15] from [13]
# [16] from [10] and [11]                                         
# [17] from [7]                                                            
# [18] from SEAMBH-Lbol, see reference, '>' from [16] with k_B=10
# [19] from [18] and [15] 
# L5,v = 20, 21, 22, 23 W/Hz -> L5 = 37, 38, 39, 40 erg/s

                                                            
#  Name                                  z     rms     beam beam   beam   Sp      Si        maj  GHz        Proj      Date          t        f5100    err       frac   M_BH    Lbol   log     log     log                log           L_bol                  Alpha5-8             Si_err       Sp_err         res_kpc        log(BT)                  R
#                                              microJy as   as     deg    mJy     mJy       mas             ID                      obs      10^-16   f5100     f5100  10^7    /      L_Edd   L_B     L_5                L_bol         /                                           mJy          mJy/bm                        K
#                                              /                          /                                                         s        erg/s    10^-16           Msun    LEdd   erg/s   erg/s   erg/s              erg/s         L_Edd                                                                      
#                                              beam                       beam                                                               cm^-2    erg/s                    from                                                                                                   
#                                                                                                                                            A^-1     cm^-2                    Wang                                                                                         
#                                                                                                                                                     A^-1                                                                                                                  
#                                                                                                                                                                                                                                                                           
#  [1]                                   [2]    [3]    [4]         [5]    [6]     [7]       [8]  [9]                                         [10]     [11]      [12]   [13]    [14]   [15]    [16]    [17]               [18]          [19]                                        
#                                                                                                                                                                                                                                                                                                          
   Mrk1044    02h30m05.52s-08h59m53.3s 0.016   61.74  0.70 0.39  -32.0   0.441   0.449    55.12 4.86010    AU0028    87.07.29      1310     55.70    5.57      0.51   0.18    2.46   44.369  42.914  37.12616       45.08~46.04   5.140 ~  46.811            -0.73                0.09939      0.11113        0.13129        4.05850                  0.22167 
#                                      0.016  207.25  2.30 1.27  -32.0   1.098   1.101    -     1.48990    AU0028    87.07.29      690                                                                                                                                            0.32859      0.37305        0.42753        -                        
#                                      0.016   43.90  0.45 0.23  -38.2   0.280   0.299    68.89 8.46010    AS0727    02.02.16      1170                                                                                                                                           0.07412      0.07902        0.07743        3.20677                  
#                                                                                                                                                                                                                                                                                                                                                      
   Akn564     22h42m39.35s+29d43m31.3s 0.025   21.11  0.50 0.43   65.4   5.69    6.600   231.31 5.17573    15A-283   15.07.02      598      45.70    4.57      0.55   0.21    4.6    44.436  43.252  38.72365       44.5          1.158                      -1.55                0.03872      0.03800        0.22372        3.90889                  4.02892 
#                                      0.025  477.40  1.49 1.38  -25.5  22.369  24.922   499.21 1.42500    AL0502    99.08.26      320                                                                                                                                            0.84099      0.85932        0.71798        4.95838                 
#                                      0.025   40.87  0.23 0.21   -4.0   2.81    3.184    94.40 8.46010    AB0973    00.11.14      1310                                                                                                                                           0.07322      0.07357        0.10926        3.96427                                                                                                                                                                                 
#                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            
   Mrk42      11h53m41.77s+46d12m42.9s 0.025   54.19  0.50 0.40   58.8   0.219   0.229   209.30 4.86010    AU0028    87.07.31      1790      9.52    0.95      0.45   0.09    1.92   44.068  42.484  37.22645      >43.484       >0.260                                           0.08959      0.09754        0.20811        2.61100                  0.75160 
#                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             
   Mrk335     00h06m19.52s+20d12m10.5s 0.026   17.06  0.44 0.38   55.3   3.043   3.212    92.61 5.17573    15A-283   15.07.05      538      78.20    7.82      0.59   1.27    1.55   45.217  43.550  38.44021       44.90~45.71   0.481 ~   3.111            -0.84                0.02847      0.03071        0.20536        4.40221                  1.05621 
#                                      0.026  184.79  1.68 1.49  -35.5   6.153   6.192   277.85 1.42500    AM0384    92.12.31      920                                                                                                                                            0.29403      0.33262        0.80524        4.86300                  
#                                      0.026   39.25  0.25 0.23  -40     1.927   2.145    60.59 8.43990    AM0384    92.12.31      1050                                                                                                                                           0.06908      0.07065        0.12430        4.18037                  
#                                                                                                                                                                                                                                                                                                                                                     
   Mrk493     15h59m09.63s+35d01m47.5s 0.031   15.64  1.30 0.34   59.9   0.486   0.620   286.15 5.17373    15A-283   15.07.23      523      15.10    1.51      0.51   0.1     4.66   44.113  42.928  37.87635       44.86         5.584                      -0.13                0.03155      0.02815        0.21776        2.72013                  1.20750
#                                      0.031  183.58  1.43 1.42   67.6   2.118   2.850  1089.62 1.40000    AG0777    08.12.05      1163                                                                                                                                           0.39058      0.33044        0.90948        3.35657                  
#                                      0.031   15.00  0.27 0.26   -      -       0.580          8.5        12B-064   12.10.25      3590                                                                                                                                           inf          0.02700        0.16652        -                        
#                                                                                                                                                                                                                                                                                                                                                     
   B31702+457 17h03m30.38s+45d40m47.2s 0.060   19.01  0.73 0.39   77.9  26.396  27.509    92.85 5.10550    15A-283   15.07.22      538      12.20    1.22      0.58   0.38    4.48   44.693  43.477  40.10693      >44.477       >0.608                      -0.56                0.03133      0.03422        0.46699        5.36841                 58.00546 
#                                      0.060  200.73  1.60 1.38  -70.6  99.265 107.899   276.37 1.42500    AM0492    95.07.12      330                                                                                                                                            0.34499      0.36131        1.65243        6.12298                  
#                                      0.060   85.34  0.27 0.23  -71.7  20.210  20.737    49.39 8.43990    AM0492    95.07.12      320                                                                                                                                            0.13845      0.15361        0.27541        5.35737                  
#                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             
   Mrk486     15h36m38.36s+54d33m33.2s 0.039   15.36  0.66 0.37   82.9   0.649   0.654    18.93 5.17573    15A-283   15.08.29      658      21.60    2.16      0.56   0.9     1.31   45.068  43.327  38.10350       44.42~45.23   0.224 ~   1.452                                 0.02447      0.02765        0.29528        5.10522                  0.81290 
#                                                                                                                                                                                                                                                                                                                                                     
   KUG1031    10h34m38.60s+39d38m28.2s 0.042   10.06  0.47 0.40   83.8   6.750   6.988    78.36 5.17373    15A-283   15.08.29      598      15.70    1.57      0.55   0.25    3.93   44.511  43.246  39.19811       45.01         3.155                                           0.01647      0.01811        0.34254        4.90170                 12.18005 
#                                                                                                                                                                                                                                                                                                                                                     
   IRASF12397 12h42m10.60s+33d17m02.6s 0.043   14.58  0.45 0.36   83     1.538   1.378   127.77 5.17373    15A-283   15.09.06      553      10.10    1.01      0.53   0.59    1.07   44.884  43.059  38.51399       46.04~46.92  14.321 ~ 108.642                                 0.02065      0.02624        0.31525        3.77234                  3.87730
#                                                                                                                                                                                                                                                                                                                                                     
   Mrk142     10h25m31.28s+51d40m34.9s 0.045   40.03  0.46 0.41   50.7   0.197   0.220   117.40 4.86010    AK0096    83.11.20      1350     18.80    1.88      0.57   0.93    1.51   45.082  43.401  37.73058       45.74~46.60   4.549 ~  32.961                                 0.07068      0.07205        0.37483        3.10418                  0.29048
#                                                                                                                                                                                                                                                                                                                                                     
   Mrk684     14h31m04.78s+28d17m14.1s 0.046   15.78  0.49 0.42  -37.8   0.051   0.049   156.97 4.86010    AU0028    87.07.31      1800     31.90    3.19      0.61   0.69    3.86   44.952  43.679  37.09798      >44.679       >0.533                                           0.02397      0.02840        0.39204        2.20008                  0.03569
#                                                                                                                                                                                                                                                                                                                                                     
   PG1244+026 12h46m35.25s+02d22m08.8s 0.048   22.28  0.52 0.41  -42.3   0.925   0.850    80.06 5.17373    15A-283   15.09.06      553      16.20    1.62      0.57   0.19    7.18   44.392  43.393  38.40241       45.48        12.246                                           0.03237      0.04010        0.39839        3.97061                  1.38979
#                                                                                                                                                                                                                                                                                                                                                     
#  IRAS04416  04h44m28.78s+12d21m11.7s 0.089    -     -    -       -     -        4.07     -    5                                           18.6     1.86      0.66   1.96    3.42   45.406  44.070  39.62546       46.60~47.55  15.631 ~ 139.315                                 nan          0.00000        0.00000        -                        4.88651
#                                      0.089  158.73  1.5  1.28    2.5  12.142  12.832   317.15 1.42500    AM0492    95.07.10      340                                                                                                                                            0.26524      0.28571        2.19747        5.09044                  
#                                      0.089   70.82  0.25 0.21    7.3   2.045   2.521   113.48 8.43990    AM0492    95.07.10      330                                                                                                                                            0.13804      0.12748        0.36052        3.73136                  
#                                                                                                                                                                                                                                                                                                                                                     
   PG1011-040 10h14m20.68s-04d18m40.3s 0.058   73.44  0.66 0.38  -37.3   0.479   0.484    62.94 4.86010    AK0096    83.11.21      1470     53.50    5.35      0.67   2.12    3.74   45.440  44.151  38.30040      >45.151       >0.514                                           0.11733      0.13219        0.44089        3.99346                  0.19184
#                                                                                                                                                                                                                                                                                                                                                     
   IZw1       00h53m34.94s+12d41m36.2s 0.059   64.90  0.45 0.39    2.7   1.851   1.893    61.95 4.86010    AC0624    02.05.02      590     100.00   10.00      0.71   2.38    6.87   45.490  44.463  38.90808       45.50~45.68   1.023 ~   1.548            -1.11                0.10494      0.11682        0.45975        4.59995                  0.37898
#                                      0.059  161.83  1.55 1.32   -3.2   4.63    4.917   291.11 1.42500    AK0406    95.07.20      370                                                                                                                                            0.27174      0.29129        1.55609        4.73612                  
#                                      0.059   15.70  0.26 0.24   24.4   0.825   1.023   122.42 8.43990    AB0670    92.12.04      7160                                                                                                                                           0.03078      0.02826        0.28293        3.26166                  
#                                                                                                                                                                                                                                                                                                                                                     
   PG1448+273 14h51m08.76s+27d09m26.9s 0.065   55.42  0.45 0.41  -36.4   1.379   1.437   86.13  4.86010    AK0096    83.11.20      1430     38.10    3.81      0.66   1.03    6.87   45.126  44.099  38.87567       45.83         5.058                                           0.09131      0.09976        0.52872        4.19648                  0.81322
#                                                                                                                                                                                                                                                                                                                                                     
   Mrk957     00h41m53.42s+40d21m17.3s 0.071   44.74  0.48 0.38  -10.9   1.613   2.085   246.43 4.86010    AH0221    86.05.18      2070      5.65    0.56      0.55   0.14    7.55   44.260  43.270  39.11715      >44.270       >1.023                                           0.09144      0.08053        0.53150        3.44749                  9.56509
#                                      0.071  119.44  1.44 1.40   66     5.823   6.786   400    1.42500    AL0502    99.08.26      330                                                                                                                                            0.22008      0.21499        1.95815        4.60493                  
#                                                                                                                                                                                                                                                                                                                                                     
   SDSSJ0107  01h07m12.04s+14d08m45.0s 0.076   22.28  0.43 0.38   8.3   <0.066  <0.066     -    4.86010    AG0670    04.10.10      1713      1.70    0.17      0.49   0.09    3.56   44.068  42.759  37.67929      >43.759       >0.490                                           0.03523      0.04010        0.56560        -                        1.13195
#                                                                                                                                                                                                                                                                                                                                                            
   Mrk478     14h42m07.46s+35d26m22.9s 0.077   59.15  0.43 0.42  -69.5   0.964   1.838   510.15 4.86010    AK0096    83.11.20      1420     51.10    5.11      0.7    2.32    6.23   45.479  44.404  39.13596       45.64         1.448                      -2.09                0.17832      0.10647        0.63262        2.76315                  0.73367       
#                                      0.077  176.10  1.24 1.16  -59.5   3.651   5.558   842.75 1.42500    AG0574    99.09.25      315                                                                                                                                            0.42387      0.31698        1.74724        3.87338                                
#                                      0.077   63.17  0.24 0.23   46.2   0.314   0.575   219.44 8.46010    AG0574    99.09.25      430                                                                                                                                            0.18290      0.11371        0.34643        2.50977                  
#                                                                                                                                                                                                                                                                                                                                                     
   SDSSJ1140  11h40m08.71s+03d07m11.4s 0.081   16.13  0.53 0.39  -34.2  ~0.048  ~0.059  ~214.29 4.86010    AG0670    04.10.10      2819      2.17    0.21      0.51   0.09    5.74   44.068  42.940  37.68851       45.07        10.046                                           0.03135      0.02903        0.61507        2.02466                  0.76216
#                                                                                                                                                                                                                                                                                                                                                            
   RXJ1355.2  13h55m16.55s+56d12m44.7s 0.122   29.09  1.14 0.38   60.5   2.110   2.230   128.06 5.17573    15A-283   15.08.30      553       7.42    0.74      0.64   0.93    5.49   45.082  43.944  39.67426      >44.940       >0.721                                           0.04861      0.05236        0.86095        4.00108                  7.30801
#                                                                                                                                                                                                                                                                                                                                                            
   PG1115+407 11h18m30.27s+40d25m54.0s 0.155   54.23  0.43 0.41   71.6  <0.16   <0.16      -    4.86010    AK0096    83.11.20      1430      4.23    0.42      0.64   2.6     1.89   45.528  43.919  38.72134       45.88         2.249                                           0.08575      0.09761        1.13707        -                        0.86274
#                                                                                                                                                                                                                                                                                                                                                            
   Nab0205    02h07m49.86s+02d42m55.6s 0.156   60.94  0.63 0.40   41     1.175   1.231   133.26 4.86010    AH0333    89.01.09      840      22.90    2.29      0.75   4.54    6.92   45.770  44.728  39.61352      >45.728       >0.907                                           0.10095      0.10969        1.11524        3.78580                  1.04486       
#                                      0.156  166.59  1.75 1.38   32.5   2.851   2.950   311.50 1.46490    WARD      82.03.04      690                                                                                                                                            0.27255      0.29986        3.84759        4.46952                         
#                                                                                                                                                                                                                                                                                                                                                            
   PG1402+261 14h05m16.21s+25d55m34.1s 0.164   31.20  0.42 0.39  -15.9   0.267   0.270    93.90 4.86010    AK0096    83.11.14      1470      5.28    0.52      0.66   3.93    1.83   45.708  44.081  39.00171       46.02         2.051                                           0.04989      0.05616        1.13298        3.43397                  1.13305       
#                                      0.164  163.47  1.46 1.34  -22.1   0.936   0.955    77.54 1.42500    AD0302    92.12.11      730                                                                                                                                            0.26372      0.29425        3.89281        5.21455                  
#                                                                                                                                                                                                                                                                                                                                                            
                                                                                                                                                                                                                                                                                                                                                             
   PG2233+134 22h36m07.68s+13d43m55.3s 0.326   50.71  0.51 0.40  -44.2   0.247   0.242   394.22 4.86010    AK0096    83.11.23      1530      5.60    0.56      0.76   8.21    5.07   46.028  44.813  39.61627       47.13        12.647                      1.07                 0.07856      0.09128        1.94424        2.19686                  0.86459                                                                                                                   
#                                      0.326  171.49  1.49 1.28  -15.2   0.923   0.908   169.46 1.47740    AH0291    87.10.11      300                                                                                                                                            0.26674      0.30868        6.22157        4.53877                         
#                                      0.326   18.19  0.27 0.25    4.6   0.425   0.439    62.41 8.46010    AG0499    96.10.29      3720                                                                                                                                           0.02971      0.03274        1.21515        3.57502                         
                                       
                                       
                                       
                                       
                                       
                                       
                                       
                                       
                                       
